Multi-wavelength observations of the Galactic X-ray binaries IGR J20155+3827 and Swift J1713.4-4219

In recent years, thanks to the continuous surveys performed by INTEGRAL and Swift satellites, our knowledge of the hard X-ray/soft gamma-ray sky has greatly improved. As a result it is now populated with about 2000 sources, both Galactic and extra-galactic, mainly discovered by IBIS and BAT instruments. Many different follow-up campaigns have been successfully performed by using a multi-wavelength approach, shedding light on the nature of a number of these new hard X-ray sources. However, a fraction are still of a unidentified nature. This is mainly due to the lack of lower energy observations, which usually deliver a better constrained position for the sources, and the unavailability of the key observational properties, needed to obtain a proper physical characterization. Here we report on the classification of two poorly studied Galactic X-ray transients IGR J20155+3827 and Swift J1713.4-4219, for which the combination of new and/or archival X-ray and Optical/NIR observations have allowed us to pinpoint their nature. In particular, thanks to XMM\Newton archival data together with new optical spectroscopic and archival Optical/NIR photometric observations, we have been able to classify IGR J20155+3827 as a distant HMXB. The new INTEGRAL and Swift data collected during the 2019 X-ray outburst of Swift J1713.4-4219, in combination with the archival optical/NIR observations, suggest a LMXB classification for this source.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.
